Improving Variational Autoencoder with Deep Feature Consistent and Generative Adversarial Training

We present a new method for improving the performances of variational autoencoder (VAE). In addition to enforcing the deep feature consistent principle thus ensuring the VAE output and its corresponding input images to have similar deep features, we also implement a generative adversarial training mechanism to force the VAE to output realistic and natural images. We present experimental results to show that the VAE trained with our new method outperforms state of the art in generating face images with much clearer and more natural noses, eyes, teeth, hair textures as well as reasonable backgrounds. We also show that our method can learn powerful embeddings of input face images, which can be used to achieve facial attribute manipulation. Moreover we propose a multi-view feature extraction strategy to extract effective image representations, which can be used to achieve state of the art performance in facial attribute prediction.

==> elsarticle-template.txt <==
Improving Variational Autoencoder with Deep Feature
Consistent and Generative Adversarial Training
Xianxu Houa , Ke Suna , Linlin Shenb , Guoping Qiua,c,∗
b College

a College of Information Engineering, Shenzhen University, Shenzhen, China
of Computer Science and Software Engineering, Shenzhen University, Shenzhen, China
c University of Nottingham, Nottingham, United Kingdom

Abstract
We present a new method for improving the performances of variational autoencoder
(VAE). In addition to enforcing the deep feature consistent principle thus ensuring the
VAE output and its corresponding input images to have similar deep features, we also
implement an adversarial generative training mechanism to force the VAE to output
realistic and natural images. We present experimental results to show that the VAE
trained with our new method outperforms state of the art in generating face images
with much clearer and more natural noses, eyes, teeth, hair textures as well as reasonable backgrounds. We also propose a multi-level feature extraction strategy to extract
more effective image representations that outperform state of the art in facial attribute
recognition.
Keywords: Image Generation, Facial Attributes, Generative model, VAE, GAN

1. Introduction
Deep Convolutional Neural Networks (CNNs) have been used to achieve state-ofthe-art performances in many supervised computer vision tasks such as image classification [1, 2, 3], retrieval [4], detection [5] and captioning [6]. Deep convolutional
5

generative models, as a branch of unsupervised learning technique in machine learning, have become an area of active research in recent years. A generative model trained
∗ Corresponding

author
Email address: qiu@szu.edu.cn, guoping.qiu@nottingham.ac.uk (Guoping Qiu)

Preprint submitted to Journal of LATEX Templates

February 28, 2018

with a given image database can be useful in several ways. One is to learn the essence
of a dataset and generate realistic images similar to those in the dataset from random
inputs. The whole dataset is “compressed” into the learned parameters of the model,
10

which are significantly smaller than the size of the training dataset. The other is to
learn reusable feature representations from unlabeled image datasets for a variety of
supervised learning tasks such as image classification.
In this paper, we propose a new method to train the variational autoencoder (VAE)
[7] to improve its performances in the aforementioned two applications. First, we use

15

a deep feature consistent principle to ensure that the output image of the VAE to have
deep features that are consistent with those of the input similar to DFC-VAE [8]. The
key point is to build reconstruction loss to measure the inconsistency between the reconstructed and the original images in the feature space instead of naive pixel space.
Traditional per-pixel measurement like L2 generally leads to unacceptably blurry out-

20

puts because it essentially treats images as “unstructured” input in a sense that each
pixel is independent with all the other pixels for a given image. Second, we use the
principle of generative adversarial network (GAN) [9, 10] to enforce the VAE output
to resemble natural real images. We introduce several techniques to improve the convergence of GAN training in this context. In particular, instead of directly using the

25

generated images and the real images in pixel space, the corresponding deep features
extracted from pretrained networks are used to train the generator and discriminator
network in a more stable manner. We also propose to further relax the constraint on the
output of the discriminator network to balance the whole training. Finally we present
experimental results to show that our new method can generate face images with much

30

clearer facial features such as eyes, nose, mouth, teeth, ears and hair textures. We also
show that the VAE trained by our method can capture the semantic information of facial attributes, which can be modeled linearly in the learned latent space. Moreover, we
propose a multi-level feature extraction strategy to extract much more effective image
representations that outperform state of the art in facial attribute recognition.

2

35

2. Related work
2.1. Variational autoencoder
Variational Autoencoder (VAE) [7, 11] has become a popular generative model, allowing us to formalize image generation task in the framework of probabilistic graphical models with latent variables. Firstly it encodes an input image x to a latent vector

40

z = E(x) ∼ q(z|x) with an encoder network E, and then a decoder network D is used
to decode the latent vector z back to image space, i.e., x̄ = D(z) ∼ p(x|z). In order to achieve image reconstruction we need to maximize the marginal log-likelihood
of each observation (pixel) in x, and the VAE reconstruction loss Lrec is the negative
expected log-likelihood of the observations in x. Another key property of VAE is the

45

ability to control the distribution of the latent vector z, which has characteristic of being
independent unit Gaussian random variables, i.e., z ∼ N (0, I). Moreover, the difference between the distribution of q(z|x) and the distribution of a Gaussian distribution
(called KL Divergence) can be quantified and minimized by gradient descent algorithm
[7]. Therefore, VAE models can be trained by optimizing both of the reconstruction

50

loss Lrec and KL divergence loss Lkl .

Lrec = −Eq(z|x) [log p(x|z)]

(1)

Lkl = Dkl (q(z|x)||p(z))

(2)

Lvae = Lrec + Lkl

(3)

Several methods have been proposed to improve the performance of VAE. [12]
and [13] proposes to build variational autoencoders by conditioning on either class
labels or on a variety of visual attributes and demonstrate that they are capable of
generating realistic faces with diverse appearance. Deep Recurrent Attentive Writer
55

(DRAW) [14] combines spatial attention mechanism with a sequential variational autoencoding framework that allows iterative generation of images. [15] and [8] consider
replacing per-pixel loss with perceptual similarities using either multi-scale structural

3

similarity score or a perceptual loss based on deep features extracted from pretrained
deep networks. In addition, a learned similarity metric [16] is also used for variational
60

autoencoder training.
2.2. Generative adversarial network
Generative Adversarial Network (GAN) framework is first introduced by [9] to estimate generative models based on a minmax game. Under the GAN framework two
models are simultaneously trained: a generator network G(z) used to map a noise variable z to data space, a discriminator network Dis(x) designed to distinguish between
the samples from the true training data and generated samples produced by the generator G(z). The discriminator Dis(x) is optimized by maximizing the probability of
assigning the correct label for each category. The generator network G(z) is trained
simultaneously to minimize log(1 − Dis(G(z))) by playing against the adversarial
discriminator network Dis(x). Thus the minmax game between G(z) and Dis(x) can
be formulated as follows:
min max isV (Dis, G) = Ex [log(Dis(x))] + Ez [log(1 − Dis(G(z)))]
G

D

(4)

Following works [10, 17, 18, 19, 20, 21] have focused on improving the perceptual
quality of the output of GAN and the training stability of GAN through architectural
innovations and new training techniques. Our model enjoys both the advantages of
65

deep feature consistent VAE (DFC-VAE) [8] and Wasserstein GAN (WGAN) [10] to
improve the perceptual quality of the output images generated by VAE and to enhance
the effectiveness of VAE representations for semi-supervised learning.
2.3. Learned features for image synthesis
Neural style transfer [22] is among the most successful applications of image syn-

70

thesis based on learned convolutional features in recent years. It tries to combine the
content of one image with the style of another image by jointly optimizing content reconstruction loss and style reconstruction loss based on the features extracted from a
pretrained convolutional neural network. Other works try to train a feed-forward network for real-time style transfer [23, 24, 25]. In addition, images can be also generated

4

𝓛rec

relu1_1

latent  vector

Encoder

𝓛rec

relu2_1

𝓛rec

relu3_1

𝓛rec

relu4_1

𝓛rec

relu5_1

Output image

Real or
Generated

Decoder

Input image

𝓛kl KL Divergence Loss

19-layer VGGNet for Feature Conceptual Loss

Discriminator -> Real/Generated

Figure 1: Model overview. From left to right: The Variational autoencoder (VAE), the VGGNet used for
computing feature reconstruction loss to enforce deep feature consistency between the VAE’s output and the
input images, the discriminator trained based on the principle of WGAN [10]. Note that the inputs to the
discriminator come from the first convolutional layer of the VGGNet.

75

by maximizing classification scores or individual features [26, 27] for a better understanding of trained networks. Furthermore high-confidence fooling images can be also
synthesized through a similar optimizing technique [28, 29].

3. Method
3.1. Overview
80

As shown in Figure 1, our model consists of three components: a variational autoencoder including an encoder network E(x) and a decoder network D(z), a pretrained VGGNet Φ for feature extraction and a classifier network used as discriminator
Dis(x). It is used to improve the performance of VAE by using the deep features extracted by the VGGNet and the principle of GAN to enforce the VAE to output natural

85

and realistic images. Both the encoder and the decoder are deep residual convolutional
neural networks with a 100-dimensional latent vector. The encoder compresses the input image into the latent feature which is then decoded to an output image. In order to
train a VAE, we need two losses, one is KL divergence loss Lkl = Dkl (q(z|x)||p(z))
[7], which is used to make sure that the latent vector z is an independent unit Gaussian

90

random variable. The other is feature reconstruction loss, which is based on the features extracted from VGGNet. Specifically we feed both of the input and output images
to the pre-trained network Φ respectively and then measure the difference between the
hidden layer representations, i.e., Lrec = L1 + L2 + ... + Ll , where Ll represents the

5

(a)

Layer

Output Size

Layer

Output Size

input image (x)

3 x 64 x 64

latent variable z

100

conv 64x4x4, stride
Layer2Name
+ BN + LeakyReLU

64Output
x 32 xSize
32

Layer
FC 8192
Name

512
x 4 xSize
4
Output

Residual block + LeakyReLU

64 x 32 x 32

conv 128x4x4, stride 2 + BN + LeakyReLU
Residual block + LeakyReLU
conv 256x4x4, stride
Layer 2Name
+ BN + LeakyReLU

upsample + conv 256x3x3 + BN + LeakyReLU

256 x 8 x 8

128 x 16 x 16

Residual block + LeakyReLU

256 x 8 x 8

128 x 16 x 16

upsample + conv 128x3x3 + BN + LeakyReLU

128 x 16 x 16

Residual block + LeakyReLU

128 x 16 x 16

256
Output
x 8 xSize
8

Residual block + LeakyReLU

256 x 8 x 8

upsample + conv 64x3x3 + BN + LeakyReLU

64 x 32 x 32

conv 512x4x4, stride 2 + BN + LeakyReLU

512 x 4 x 4

Residual block + LeakyReLU

64 x 32 x 32

Residual block + LeakyReLU

512 x 4 x 4

upsample + conv3x3x3

3 x 64 x 64

FC 100

FC 100

z: sample from encoder q(z|x) [1]

100

100

Decoder network

100

Encoder network
Layer

conv 3 x 3, stride 1
BN

conv 128x4x4, stride 2 + BN + LeakyReLU

128 x 32 x 32

Residual block + LeakyReLU

128 x 32 x 32

conv 256x4x4, stride 2 + BN + LeakyReLU

ReLU
conv 3 x 3, stride 1
BN
+

Residual block

Output Size

256 x 16 x 16

Residual block + LeakyReLU

256 x 16 x 16

conv 512x4x4, stride 2 + BN + LeakyReLU

512 x 8 x 8

Residual block + LeakyReLU

512 x 8 x 8

conv 512x4x4, stride 2 + BN + LeakyReLU

512 x 4 x 4

Residual block + LeakyReLU

512 x 4 x 4

conv 1x4x4, stride 4 + BN + LeakyReLU

1x1x1

Discriminator network

Figure 2: The architecture of the autoencoder and discriminator network.

feature loss at the lth hidden layer. Furthermore, the VAE also serves as the generator
95

and works with the discriminator to play the GAN game. Instead of feeding the pixels to the discriminator, we propose to use the first layer output of the VGGNet as the
input of the discriminator and found that this can significantly improve the stability of
the GAN training.

6

3.2. Neural network architecture
100

As shown in Figure 2, both of the autoencoder and discriminator network are deep
residual convolutional neural networks based on [3, 18]. We construct 4 convolutional
layers in the encoder network with 4 x 4 kernel and 2 x 2 stride to achieve spatial
downsampling instead of using deterministic spatial functions such as maxpooling.
Each convolutional layer is followed by a batch normalization layer and a LeakyReLU

105

activation layer. In addition, a residual block is added after each convolutional layer
and all the residual blocks contain two 3 x 3 convolutional layers with the same number
of filters. Lastly two fully-connected output layers (for mean and variance) are added to
encoder and will be used to calculate the KL divergence loss and sample latent variable
z (see [7] for details).

110

For decoder, we use 4 convolutional layers with 3 x 3 kernels and set stride to
be 1, and replace standard zero-padding with replication padding, i.e., feature map
of an input is padded with the replication of the input boundary. Similar to encoder,
each convolutional layer is also followed by a residual layer except the last one. For
upsampling we use nearest neighbor method by a scale of 2 instead of fractional-strided

115

convolutions used by other works [30, 18]. We also use batch normalization to help
stabilize training and use LeakyReLU as the activation function.
The design of discriminator is following the architectural innovations of [18]. We
use convolutional layers with 4 x 4 kernel and 2 x 2 stride to achieve spatial downsampling and add a residual block after each convolutional layer except the last layer. Like

120

[10], the sigmoid layer is removed in the last layer and use 4 x 4 stride for convolutions
to produce a single output.
3.3. Feature reconstruction loss
Feature reconstruction loss of two images is defined as the difference between the
hidden features in a pretrained deep convolutional neural network Φ. Similar to [22],

125

we use VGGNet [2] as the loss network in our experiment. The core idea of feature
reconstruction loss is to seek the consistency between two images in the learned feature
space. As the hidden representations can capture important perceptual quality features

7

such as spatial correlation, smaller difference of hidden representations indicates consistency of spatial correlations between the input and the output, as a result, we can
130

get a better visual quality of the output image. Specifically, let Φl (x) represent the
representation of the lth hidden layer when input image x is fed to network Φ. Mathematically Φl (x) is a 3D volume block array of the shape [Cl x Wl x Hl ], where Cl
is the number of filters, Wl and Hl represent the width and height of each feature map
for the lth layer. The feature reconstruction loss for one layer (Ll ) between two images

135

x and x̄ can be simply defined by squared Euclidean distance. Actually it is quite like
per-pixel loss for images except that the number of color channels is not 3 anymore.

Ll =

Cl Wl Hl
X X
X
1
(Φl (x)c,w,h − Φl (x̄)c,w,h )2
2Cl Wl Hl c=1 w=1 h=1

(5)

Instead of only using a single layer features, we leverage visual features at multiple
scales and use the outputs of the five convolutional layers of the VGGNet. The final
reconstruction loss is defined as:
Lrec =

L
X
100
l=1

Cl2

Ll

(6)

where Ll and Cl are the feature loss and the number of filters at lth layer respectively,
L is total convolutional layers in the pretrained network.
Additionally we adopt the KL divergence loss Lkl [7] to regularize the encoder
network to control the distribution of the latent variable z. To train VAE, we jointly
minimize the KL divergence loss Lkl and the feature reconstruction loss Lrec for different layers as follows:
Lvae = αLkl + βLrec

(7)

where α and β are weighting parameters for KL Divergence and feature reconstruction.
140

3.4. Adversarial loss
In addition to the feature reconstruction loss described above, we also incorporate
variational autoencoder in the framework of generative adversarial network to encourage our network to produce outputs that reside on the manifold of natural image. Our
adversarial training is based on WGAN [10]. In order to further improve the training

8

145

stability, instead of directly feeding the raw real images and the generated images to
a discriminator, we first extract the first layer features of the pretrained VGGNet and
feed them to the discriminator network. In addtion, we propose another technique is
to further relax the constraint on the output of the discriminator network. WGAN [10]
proposes to remove the last Sigmoid layer in the generator and use 1 and -1 as ground-

150

truth for real and generated images. In our experiments, we found that GAN training
could collapse and the VAE training tends to dominate when using the default setting of
WGAN. Instead, by simply using bigger values to represent ground-truth (10 and -10),
we can effectively balance between the VAE and GAN training and generate diverse
synthesized results in a more natural and flexible manner.

155

4. Experiments
In this paper, we perform experiments on face images to evaluate our method.
Specifically we evaluate the performance of image generation with previous generative models. We also investigate how the learned features extracted from different level
layers of the loss network affects the performances of image synthesis. Furthermore,

160

we also conduct experiments to manipulate the facial attributes in the learned latent
space. Finally we apply the learned representations to facial attribute prediction by a
multi-level feature extraction strategy.
4.1. Training details
Our model is trained on CelebFaces Attributes (CelebA) Dataset [31]. CelebA is a

165

large-scale face attribute dataset with 202,599 face images, 5 landmark locations, and
40 binary attributes annotations per image. We build the training dataset by cropping
and scaling the aligned images to 64 x 64 pixels like [16, 18]. We train our model
with a batch size of 64 for 5 epochs over the training dataset and use Adam method for
optimization [32] with an initial learning rate of 0.0005, which is decreased by a factor

170

of 0.5 for the following epochs. The 19-layer VGGNet [2] is chosen as loss network Φ
to construct feature reconstruction loss for image reconstruction. The loss weighting
parameters α and β are 1 and 0.5 respectively. Our implementation is built on deep
learning framework Torch [33].
9

DCGAN

WGAN

Plain-VAE

DFC-VAE

VAE-WGAN
Ours

Figure 3: Generated face images from 100-dimension latent vector z ∼ N (0, 1) by different models. We
compare our VAE-WGAN with DCGAN[18], WGAN[10], Plain-VAE[7], DFC-VAE[8].

4.2. Qualitative results for image generation
175

The comparison is divided into two parts: one is arbitrary face images decoded
from vectors z randomly drawn from N (0, 1), the other is face image reconstruction.
4.2.1. Arbitrary image generation.
First, we compare the perceptual quality of the output face images for different
generative models. As shown in Figure 3, we compare our model VAE-WGAN with

180

Plain-VAE [7], DFC-VAE [8], DCGAN [18] and WGAN [10]. All the face images
are generated by feeding vectors z randomly drawn from given distribution N (0, 1)
to either decoder or generator networks. We can see that DCGAN and WGAN can
generate clean and sharp face images containing clearer facial features, however the
facial attributes like eyes and hair can be distorted, resulting in unsatisfactory outputs
10

Input

Plain-VAE

DFC-VAE

VAE-WGAN

Figure 4: Image reconstruction by different models. We compare our VAE-WGAN with Plain-VAE[7],
DFC-VAE[8].

185

with weird appearance. It is because there is no prior constraint for pure GAN training.
In addition, the results produced by Plain-VAE tend to be very blurry, even though
the overall face structure can be identified. It is very hard for Plain-VAE to generate
sharp outputs because it tries to minimize the per-pixel loss between two images and
each pixel is optimized independently. DFC-VAE can produce clear and sharp face

190

images. This is because the feature reconstruction loss contains the perceptual and
spatial correlation information in the learned feature space. The last two columns are
the results of our VAE-WGAN, which can achieve much better results than all the other
models. We can see that our new method can generate more consistent and realistic
human faces with much clearer noses, eyes, teeth, hair textures as well as reasonable

195

backgrounds. Our model enjoys advantages of both GAN and VAE models.
4.2.2. Image reconstruction.
We also evaluate the reconstruction performance of our method (shown in Figure
4) with plain-VAE and DFC-VAE [8]. DCGAN [18] and WGAN [10] are not involved
because of no input image in their models. Similar to arbitrary images generated above,

200

DFC-VAE reconstructs very blurry face images because of the shortcomings of perpixel loss. DFC-VAE can produce sharp faces with clear eyes and mouths, however it
is very difficult to reconstruct the hair textures and backgrounds well. Again our model
can produce much better face images than other models. Our model is better at keeping
the original color of input images and generating clearer eyes, teeth and more realistic

11

relu1_1

relu2_1

relu3_1

relu4_1

relu5_1

Figure 5: Generated face images from 100-dimension latent vector z ∼ N (0, 1) by 5 different models,
which are trained with feature reconstruction loss based on layers relu1 1, relu2 1 relu3 1, relu4 1 and
relu5 1 respectively.

205

hair and background.
4.2.3. Impact of different level features
We also conduct experiments to investigate how features at different level convolutional layers of the loss network affect the quality of image generation. Figure 5 shows
the randomly generated face images by our five models trained with feature reconstruc-

210

tion loss based on layers relu1 1, relu2 1 relu3 1, relu4 1 and relu5 1 respectively. It
can be seen that all the generated images are able to keep overall structures of faces.
As we reconstruct from lower level layers like relu1 1, the generated images are very
blurry especially in the hair and background area. When using higher level layers, the
generated face images are much sharper and can show reasonable hair textures, but

215

exact shape of facial attributes cannot be preserved like eyes and mouths. One explanation for this is that the higher level features are corresponding to a coarser space area
of the encoded image. And the areas covered by relu4 1 and conv5 1 layers are too
large to construct local facial attributes like mouth and eyes, but better for larger area
textures like hair.

12

zleft

zright
𝛂=1

𝛂=0

Figure 6: Linear interpolation of latent vector. Each row is the interpolation from left latent vector zlef t to
right latent vector zright . e.g. (1 − α)zlef t + αzright .

220

4.3. The learned latent space
In order to get a better understanding of what our model has learned, we investigate
the property of the learned representation in the latent space and the effectiveness of
VAE representations for semi-supervised learning.
4.3.1. Linear interpolation of latent space

225

As shown in Figure 6, we investigate the linear interpolation between the generated images from two latent vectors denoted as zlef t and zright . The interpolation
is defined by a simple linear transformation z = (1 − α)zlef t + αzright , where
α = 0, 0.1, . . . , 1, and then z is fed to the decoder network to generate new face
images. From the first row in Figure 6, we can see the smooth transitions between

230

vector(“Woman without smiling and blond hair”) and vector(“Woman with smiling
and black hair”). Little by little the color of the hair becomes black, the distance between lips becomes larger and teeth are shown in the end as smiling, and pose turns
from looking slightly front to looking right. Additionally we provide examples of transitions between vector(“Man without eyeglass”) and vector(“Woman with eyeglass”),

235

and vector(“Man”) and vector(“Woman”).

13

𝛂=1

𝛂=0

Smiling

Black  hair

Eyeglasses

Man

Bald

Mustache

Figure 7: Vector arithmetic for visual attributes. Each row is the generated faces from latent vector zlef t by
adding or subtracting an attribute-specific vector, i.e., zlef t + α zsmiling , where α = 0, 0.1, . . . , 1.

4.3.2. Facial attribute manipulation
The experiments above demonstrate interesting smooth transitional property between two learned latent vectors. In this part, instead of manipulating the overall face
images, we seek to find a way to control a specific attribute of face images. In previous
240

works, [34] shows that vector(“King”) - vector(“Man”) + vector(“Woman”) generates a vector whose nearest neighbor is the vector(“Queen”) when evaluating learned
representation of words. [18] demonstrates that visual concepts such as face pose and
gender could be manipulated by simple vector arithmetics.
In this paper, we conduct experiments to manipulate the facial attributes in the

245

learned latent space of VAE-WGAN. For a given attribute like smiling, 2,000 smiling
face samples are fed into the trained encoder to generate 2,000 latent vectors. The average of these 2,000 latent features forms latent feature zsmiling+ . Similarly, we use
2,000 nonsmiling face samples to generate a non-smiling latent vector zsmiling− . Finally the difference zsmiling = zsmiling+ − zsmiling− , which in effect takes away any

250

non-smiling attributes from the smiling latent feature, is used as the semantic representation for the attribute smiling. Similarly, we use the same approach to constructing
other semantic attribute latent features for Bald, Black hair, Eyeglass, Male, Mustache.

14

Thus, for a given image with latent vector z, we can manipulate the facial attribute
with the corresponding attribute vector arithmetically, e.g. z = z + αzsmiling . Fig255

ure 7 shows the results for 6 attributes, i.e., Bald, Black hair, Eyeglass, Male, Smiling,
and Mustache. As shown in Figure 7, by adding a smiling vector to the latent vector
of a non-smiling man, we can observe the smooth transitions from non-smiling face
to smiling face (the first row). Furthermore, the smiling appearance becomes more
obvious when the factor α is bigger, while other facial attributes are able to remain

260

unchanged. We can see that our method can achieve smooth image transitions for different facial attributes with high quality, demonstrating that the face attributes can be
modeled linearly in the learned latent space.
4.3.3. Visualization of latent vectors
Considering that the latent vectors are nothing but the encoding representation of

265

the natural face images, we think that it may be interesting to visualize the natural
face images based on the similarity of their latent representations. Specifically we
randomly choose 625 face images from CelebA dataset and extract the corresponding
100-dimensional latent vectors, which are then reduced to 2-dimensional embedding
by t-SNE algorithm [35]. t-SNE can arrange images that have similar high-dimensional

270

vectors (L2 distance) to be nearby each other in the embedding space. The visualization of 25 x 25 images is shown in Figure 8. We can see that images with a similar
background (black or white) tend to be clustered together. Furthermore, the face pose
information can be also captured even no pose annotations in the dataset. The face
images in the upper right (red rectangle) are those looking to the left and samples in

275

the bottom left (green rectangle) are those looking to the right.
4.4. Facial attribute prediction
We further evaluate the quality of the learned latent representations of the VAE
by applying them to facial attributes prediction, which is a very challenging problem.
Like [31], 20,000 face images in the CelebA dataset [31] are used for testing while

280

the remaining are used as training data. We used a multi-level feature extraction strategy as denoted in Figure 9 to extract robust features that cover different image scales.

15

Figure 8: Visualization of 25 x 25 face images based on latent vectors by t-SNE algorithm [35].

Specifically, 5 VAE-WGAN models are trained independently, each uses a different
convolutional layer of the VGGNet for computing the feature reconstruction loss. The
latent vectors for all the 5 models are concatenated as the final extracted features which
285

are used to train standard linear SVM classifiers to predict the 40 facial attributes in the
dataset. As a result, we train 40 binary classifiers for each attribute in CelebA dataset
respectively.
We then compare our method with other state-of-the-art methods, i.e., FaceTracer
[36], PANDA-w [37], PANDA-l [37], LNets+ANet [31],VAE-123 [8], VAE-345 [8].

16

semi-supervised learning
Output image

Input image

...

level n

level 2

level 1

Encoder_n

Decoder_n

VGG
relu1_1
VGG
relu2_1

...
VGG
relun_1

Figure 9: Multi-level feature extraction. 5 VAE-WGAN models are trained with feature reconstruction loss
based on layers relu1 1, relu2 1 relu3 1, relu4 1 and relu5 1 respectively. The latent vectors for all the 5
models are concatenated as the final extracted features for semi-supervised learning.

290

From Table 1, It is seen that our method with multi-level latent representations can
achieve state of the art results and the average of prediction accuracies is 88.88 that is
the highest among all the methods.

5. Discussion
For (variational) autoencoder model, one essential part is to define a metric to mea295

sure the inconsistency between the input and the reconstructed output. The plain VAE
adopts the per-pixel measurement, leading to unacceptably blurry outputs because it
essentially treats images as “unstructured” input in a sense that each pixel is independent with all the other pixels for a given image. Inspired by the recent works like image
style transfer [22, 23, 24], we propose to improve the performance of VAE by measur-

300

ing the inconsistency in the learned feature space instead of naive pixel space based
on pretrained deep CNNs. It could be explained that the hidden representations from
pretrained deep CNN are able to capture essential visual quality factors such as spatial
correlation because of convolutional operations. What’s more, variational autoencoder
can be seamlessly incorporated in the framework of generative adversarial network to
17

H. Cheekbones

Male
98

81

90

VAE-345 [8]

89 80 78 82 98 95 77 81 85 93 95 80 88 94 96 99 95 97 89

85

95

VGG-FC[8]

83 71 68 73 97 81 51 77 78 88 94 67 81 93 93 95 93 94 79

64

84

VAE-WGAN (ours) 90 80 79 82 98 95 77 81 86 94 95 82 89 95 96 98 95 97 88

85

94

Wear. Necktie
Young

Wear. Necklace

Wear. Hat
Wear. Lipstick

Wear. Earrings

Sideburns
Smiling

Reced. Hairline
Rosy Cheeks

Pale Skin
Pointy Nose

Oval Face

No Beard

Mustache
Narrow Eyes

Method

Average

87

89 77 75 81 98 91 76 79 83 92 95 80 87 94 95 96 94 96 85

Goatee
Gray Hair

91 79 81 79 98 95 68 78 88 95 84 80 90 91 92 99 95 97 90

VAE-123 [8]

Chubby

LNets+ANet [31]

Double Chin
Eyeglasses

97

Wavy Hair

86

Straight Hair

88 78 81 79 96 92 67 75 85 93 86 77 86 86 88 98 93 94 90

Black Hair

PANDA-l [37]

Blond Hair
Blurry

93

Big Lips

91

80

Big Nose

84

82 73 77 71 92 89 61 70 74 81 77 69 76 82 85 94 86 88 84

Bald
Bangs

85 76 78 76 89 88 64 74 70 80 81 60 80 86 88 98 93 90 85

PANDA-w [37]

Attractive
Bags Un. Eyes

FaceTracer [36]

Method

Mouth S. O.

Heavy Makeup

Brown Hair
Bushy Eyebrows

5 Shadow
Arch. Eyebrows

Table 1: Performance comparison of 40 facial attributes prediction.

FaceTracer [36]

87 91 82 90 64 83 68 76 84 94 89 63 73 73 89 89 68 86 80 81.13

PANDA-w [37]

82 83 79 87 62 84 65 82 81 90 89 67 76 72 91 88 67 88 77 79.85

PANDA-l [37]

93 93 84 93 65 91 71 85 87 93 92 69 77 78 96 93 67 91 84 85.43

LNets+ANet [31]

92 95 81 95 66 91 72 89 90 96 92 73 80 82 99 93 71 93 87 87.30

VAE-123 [8]

80 96 89 88 73 96 73 92 94 95 87 79 74 82 96 88 88 93 81 86.95

VAE-345 [8]

88 96 89 91 74 96 74 92 94 96 91 80 79 84 98 91 88 93 84 88.73

VGG-FC[8]

60 93 87 84 66 96 58 86 93 85 65 68 70 49 98 82 87 89 74 79.85

VAE-WGAN (ours) 85 96 89 91 74 97 74 92 94 96 91 80 80 85 99 91 88 93 84 88.88

305

enforce the output to resemble natural real images. The adversarial loss can be regarded
as “structured” measurement because the GAN training is essentially performing high
level image classification, and each pixel is not treated independently at all.
Another benefit of using deep CNNs to construct loss function is that we can
achieve multi-scale modeling implicitly. Due to the hierarchy architecture of deep con-

310

volutional neural networks, a higher layer is corresponding to a coarser spatial area of
the encoded image. Thus, unlike traditional methods that try to directly use multi-scale
images as input, we can achieve another kind of multi-scale modeling by constructing

18

multi-level loss function.
Another interesting part of VAE is the linear structure in the learned latent space.
315

Different images generated by decoder can be smoothly transformed to another by a
simple linear combination of their latent vectors. Additionally attribute latent features
could be also calculated by encoding the annotated images and used to manipulate the
related attribute of a given image while keeping other attributes unchanged. Moreover
we show that the learned latent space of VAE can be used to extract powerful represen-

320

tations of conceptual and semantic information of face images via a multi-level feature
extraction strategy.

6. Conclusion
In this paper, We propose a more stable architecture and several simple yet effective techniques to incorporate variational autoencoder in the framework of generative
325

adversarial network. Compared to existing approaches, our model can generate more
consistent and realistic human faces with clearer noses, eyes, teeth, hair textures as
well as reasonable backgrounds. In addition, we further investigate the quality of the
learned representation and outperform the state of the art methods in the task of facial
attribute prediction by a multi-level feature extraction strategy.

330

References
[1] A. Krizhevsky, I. Sutskever, G. E. Hinton, Imagenet classification with deep convolutional neural networks, in: Advances in neural information processing systems, 2012, pp. 1097–1105.
[2] K. Simonyan, A. Zisserman, Very deep convolutional networks for large-scale

335

image recognition, arXiv preprint arXiv:1409.1556.
[3] K. He, X. Zhang, S. Ren, J. Sun, Deep residual learning for image recognition, in:
Proceedings of the IEEE conference on computer vision and pattern recognition,
2016, pp. 770–778.

19

[4] A. Babenko, A. Slesarev, A. Chigorin, V. Lempitsky, Neural codes for image
340

retrieval, in: Computer Vision–ECCV 2014, Springer, 2014, pp. 584–599.
[5] R. Girshick, J. Donahue, T. Darrell, J. Malik, Rich feature hierarchies for accurate object detection and semantic segmentation, in: Proceedings of the IEEE
conference on computer vision and pattern recognition, 2014, pp. 580–587.
[6] A. Karpathy, L. Fei-Fei, Deep visual-semantic alignments for generating image

345

descriptions, in: Proceedings of the IEEE Conference on Computer Vision and
Pattern Recognition, 2015, pp. 3128–3137.
[7] D. P. Kingma, M. Welling, Auto-encoding variational bayes, arXiv preprint
arXiv:1312.6114.
[8] X. Hou, L. Shen, K. Sun, G. Qiu, Deep feature consistent variational autoencoder,

350

in: Applications of Computer Vision (WACV), 2017 IEEE Winter Conference on,
IEEE, 2017, pp. 1133–1141.
[9] I. Goodfellow, J. Pouget-Abadie, M. Mirza, B. Xu, D. Warde-Farley, S. Ozair,
A. Courville, Y. Bengio, Generative adversarial nets, in: Advances in Neural
Information Processing Systems, 2014, pp. 2672–2680.

355

[10] M. Arjovsky, S. Chintala, L. Bottou, Wasserstein gan, arXiv preprint
arXiv:1701.07875.
[11] D. J. Rezende, S. Mohamed, D. Wierstra, Stochastic backpropagation and approximate inference in deep generative models, in: Proceedings of the 31st International Conference on Machine Learning (ICML-14), 2014, pp. 1278–1286.

360

[12] D. P. Kingma, S. Mohamed, D. J. Rezende, M. Welling, Semi-supervised learning
with deep generative models, in: Advances in Neural Information Processing
Systems, 2014, pp. 3581–3589.
[13] X. Yan, J. Yang, K. Sohn, H. Lee, Attribute2image: Conditional image generation
from visual attributes, arXiv preprint arXiv:1512.00570.

20

365

[14] K. Gregor, I. Danihelka, A. Graves, D. J. Rezende, D. Wierstra, Draw: A recurrent
neural network for image generation, arXiv preprint arXiv:1502.04623.
[15] K. Ridgeway, J. Snell, B. Roads, R. Zemel, M. Mozer, Learning to generate images with perceptual similarity metrics, arXiv preprint arXiv:1511.06409.
[16] A. B. L. Larsen, S. K. Sønderby, O. Winther, Autoencoding beyond pixels using

370

a learned similarity metric, arXiv preprint arXiv:1512.09300.
[17] E. L. Denton, S. Chintala, R. Fergus, et al., Deep generative image models using
a laplacian pyramid of adversarial networks, in: Advances in neural information
processing systems, 2015, pp. 1486–1494.
[18] A. Radford, L. Metz, S. Chintala, Unsupervised representation learning with deep

375

convolutional generative adversarial networks, arXiv preprint arXiv:1511.06434.
[19] D. J. Im, C. D. Kim, H. Jiang, R. Memisevic, Generating images with recurrent
adversarial networks, arXiv preprint arXiv:1602.05110.
[20] T. Salimans, I. Goodfellow, W. Zaremba, V. Cheung, A. Radford, X. Chen, Improved techniques for training gans, arXiv preprint arXiv:1606.03498.

380

[21] X. Chen, Y. Duan, R. Houthooft, J. Schulman, I. Sutskever, P. Abbeel, Infogan:
Interpretable representation learning by information maximizing generative adversarial nets, arXiv preprint arXiv:1606.03657.
[22] L. A. Gatys, A. S. Ecker, M. Bethge, A neural algorithm of artistic style, arXiv
preprint arXiv:1508.06576.

385

[23] J. Johnson, A. Alahi, L. Fei-Fei, Perceptual losses for real-time style transfer and
super-resolution, arXiv preprint arXiv:1603.08155.
[24] D. Ulyanov, V. Lebedev, A. Vedaldi, V. Lempitsky, Texture networks:
Feed-forward synthesis of textures and stylized images, arXiv preprint
arXiv:1603.03417.

21

390

[25] C. Li, M. Wand, Combining markov random fields and convolutional neural networks for image synthesis, arXiv preprint arXiv:1601.04589.
[26] K. Simonyan, A. Vedaldi, A. Zisserman, Deep inside convolutional networks:
Visualising image classification models and saliency maps, arXiv preprint
arXiv:1312.6034.

395

[27] J. Yosinski, J. Clune, A. Nguyen, T. Fuchs, H. Lipson, Understanding neural
networks through deep visualization, arXiv preprint arXiv:1506.06579.
[28] C. Szegedy, W. Zaremba, I. Sutskever, J. Bruna, D. Erhan, I. Goodfellow, R. Fergus, Intriguing properties of neural networks, arXiv preprint arXiv:1312.6199.
[29] A. Nguyen, J. Yosinski, J. Clune, Deep neural networks are easily fooled: High

400

confidence predictions for unrecognizable images, in: Proceedings of the IEEE
Conference on Computer Vision and Pattern Recognition, 2015, pp. 427–436.
[30] J. Long, E. Shelhamer, T. Darrell, Fully convolutional networks for semantic segmentation, in: Proceedings of the IEEE Conference on Computer Vision and Pattern Recognition, 2015, pp. 3431–3440.

405

[31] Z. Liu, P. Luo, X. Wang, X. Tang, Deep learning face attributes in the wild, in:
Proceedings of the IEEE International Conference on Computer Vision, 2015, pp.
3730–3738.
[32] D. Kingma, J. Ba, Adam: A method for stochastic optimization, arXiv preprint
arXiv:1412.6980.

410

[33] R. Collobert, K. Kavukcuoglu, C. Farabet, Torch7: A matlab-like environment
for machine learning, in: BigLearn, NIPS Workshop, no. EPFL-CONF-192376,
2011.
[34] T. Mikolov, J. Dean, Distributed representations of words and phrases and their
compositionality, Advances in neural information processing systems.

415

[35] L. v. d. Maaten, G. Hinton, Visualizing data using t-sne, Journal of Machine
Learning Research 9 (Nov) (2008) 2579–2605.
22

[36] N. Kumar, P. Belhumeur, S. Nayar, Facetracer: A search engine for large collections of images with faces, in: European conference on computer vision, Springer,
2008, pp. 340–353.
420

[37] N. Zhang, M. Paluri, M. Ranzato, T. Darrell, L. Bourdev, Panda: Pose aligned
networks for deep attribute modeling, in: Proceedings of the IEEE Conference on
Computer Vision and Pattern Recognition, 2014, pp. 1637–1644.

23


